The GBT 350-MHz Drift Scan Pulsar Survey. III. Detection of a magnetic field in the eclipsing material of PSR J2256-1024

We present the first measurement of a non-zero magnetic field in the eclipsing material of a black widow pulsar. Black widows are millisecond pulsars which are ablating their companions; therefore they are often proposed as one potential source of isolated millisecond pulsars. PSR J2256-1024 is an eclipsing black widow discovered at radio wavelengths and later also observed in the X-ray and gamma parts of the spectrum. Here we present the radio timing solution for PSR J2256-1024, polarization profiles at 350, 820, and 1500~MHz and an investigation of changes in the polarization profile due to eclipsing material in the system. In the latter we find evidence of Faraday rotation in the linear polarization shortly after eclipse, measuring a rotation measure of 0.44(6) rad per meter squared and a corresponding line-of-sight magnetic field of 3.5(17) mG.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
2256_2018.tex is the main paper

Fermi.bib and Mendeley.bib are BibTeX bibliographies (both are necessary)

macros.tex adds some new units to siunitx, defines RA and DEC formatting, etc

images contains 8 eps files, named by figure number.

